Cityscapes 3D: Dataset and Benchmark for 9 DoF Vehicle Detection

Detecting vehicles and representing their position and orientation in the three dimensional space is a key technology for autonomous driving. Recently, methods for 3D vehicle detection solely based on monocular RGB images gained popularity. In order to facilitate this task as well as to compare and drive state-of-the-art methods, several new datasets and benchmarks have been published. Ground truth annotations of vehicles are usually obtained using lidar point clouds, which often induces errors due to imperfect calibration or synchronization between both sensors. To this end, we propose Cityscapes 3D, extending the original Cityscapes dataset with 3D bounding box annotations for all types of vehicles. In contrast to existing datasets, our 3D annotations were labeled using stereo RGB images only and capture all nine degrees of freedom. This leads to a pixel-accurate reprojection in the RGB image and a higher range of annotations compared to lidar-based approaches. In order to ease multitask learning, we provide a pairing of 2D instance segments with 3D bounding boxes. In addition, we complement the Cityscapes benchmark suite with 3D vehicle detection based on the new annotations as well as metrics presented in this work. Dataset and benchmark are available online.

==> a2d2_categories.dat <==
9377
3120
= 12497
{'Car': 27097, 'Van': 0, 'Truck': 7573, 'Bus': 516, 'Motorcycle': 0, 'Bicycle': 0}


==> apollo_categories.dat <==
Num images 4283
Num cars 49983


==> apollo_depth_hist.dat <==
Depth,Prob
0,8.0040020010005e-05
5,0.0037818909454727366
10,0.00881240620310155
15,0.011649824912456228
20,0.013474737368684342
25,0.014875437718859429
30,0.014187093546773387
35,0.014303151575787893
40,0.013186593296648324
45,0.012678339169584793
50,0.01216608304152076
55,0.01102951475737869
60,0.0095767883941971
65,0.009136568284142072
70,0.007767883941970985
75,0.006495247623811907
80,0.005506753376688344
85,0.005082541270635317
90,0.004074037018509255
95,0.003693846923461731
100,0.0027893946973486746
105,0.002433216608304152
110,0.0023931965982991496
115,0.0018209104552276139
120,0.0014327163581790894
125,0.0012046023011505753
130,0.0010405202601300651
135,0.0008764382191095547
140,0.0008164082041020509
145,0.000544272136068034
150,0.0005562781390695348
155,0.0004402201100550275
160,0.00033216608304152077
165,0.0002601300650325163
170,0.00024812406203101554
175,0.00018009004502251126
180,0.00014807403701850926
185,0.000128064032016008
190,0.000128064032016008
195,9.6048024012006e-05
200,0.000112056028014007
205,8.404202101050526e-05
210,6.4032016008004e-05
215,3.2016008004002e-05
220,3.601800900450225e-05
225,3.2016008004002e-05
230,3.2016008004002e-05
235,3.2016008004002e-05
240,3.2016008004002e-05
245,3.2016008004002e-05
250,1.6008004002001e-05
255,8.0040020010005e-06
260,1.6008004002001e-05
265,1.6008004002001e-05
270,1.200600300150075e-05
275,4.00200100050025e-06
280,8.0040020010005e-06
285,0.0
290,0.0
295,4.00200100050025e-06


==> argo_categories.dat <==
Num imgs: 383719

{'VEHICLE': 1572728, 'LARGE_VEHICLE': 76418, 'BICYCLE': 38618, 'BUS': 29599, 'TRAILER': 14023, 'MOTORCYCLE': 4946, 'EMERGENCY_VEHICLE': 2449}

==> argo_depth_hist.dat <==
Depth,Prob
0,0.006652706695092712
5,0.012119295069361812
10,0.012349916406954067
15,0.012755602919516605
20,0.012810814012805524
25,0.012973456691785797
30,0.01239983643713613
35,0.011673925583497865
40,0.011065798395542625
45,0.009938571907560527
50,0.009286045798752115
55,0.0088947371750669
60,0.007571626329020158
65,0.006714819175042745
70,0.005713888062959051
75,0.0050597516305963776
80,0.004768628136608348
85,0.004019827683877384
90,0.003706044637018693
95,0.0038224480253694973
100,0.003114710823272166
105,0.002904218530108162
110,0.0023072485839217244
115,0.0020667352587818706
120,0.0018954658464752031
125,0.0016612787924413712
130,0.0016732411959873039
135,0.0013844181642196458
140,0.001197850678147507
145,0.0009802269521003509
150,0.0008951098499466006
155,0.0008107979095699804
160,0.000713373334537242
165,0.0005861577737506909
170,0.0005353175586804779
175,0.0005098974511453714
180,0.00046549853029219894
185,0.00040005038012262613
190,0.0003856724912453035
195,0.00032643558907073406
200,0.0002895131704337694
205,0.0002690390566724619
210,0.00022107441937771344
215,0.00010513112347098342
220,3.795762663613186e-06
225,0.0
230,0.0
235,0.0
240,0.0
245,0.0
250,0.0
255,0.0
260,0.0
265,0.0
270,0.0
275,0.0
280,0.0
285,0.0
290,0.0
295,0.0


==> audi_depth_hist.dat <==
Depth,Prob
0,0.00044904223270618996
5,0.026874325015631216
10,0.02819871539816973
15,0.02869323026203604
20,0.027141476723696926
25,0.02404933780480873
30,0.01800716193940772
35,0.014215881316432671
40,0.010470073324617746
45,0.007974762689706134
50,0.004740521798442563
55,0.0028647757630875918
60,0.002091741033365543
65,0.001176604331268118
70,0.0008582959131472745
75,0.0005854601261865515
80,0.0005115671005513556
85,0.0003865173648610243
90,0.0002785198658557381
95,0.00011368157790030126
100,0.00011368157790030126
105,0.00011936565679531633
110,3.410447337009038e-05
115,2.8420394475075315e-05
120,2.2736315580060253e-05
125,0.0
130,0.0
135,0.0
140,0.0
145,0.0
150,0.0
155,0.0
160,0.0
165,0.0
170,0.0
175,0.0
180,0.0
185,0.0
190,0.0
195,0.0
200,0.0
205,0.0
210,0.0
215,0.0
220,0.0
225,0.0
230,0.0
235,0.0
240,0.0
245,0.0
250,0.0
255,0.0
260,0.0
265,0.0
270,0.0
275,0.0
280,0.0
285,0.0
290,0.0
295,0.0


==> audi_yaw_hist.dat <==
Yaw,Prob
0,0.003694651281759791
1,0.002159949980105724
2,0.0017052236685045187
3,0.001079974990052862
4,0.001250497356903314
5,0.0009094526232024101
6,0.0011083953845279374
7,0.0007105098618768828
8,0.0010515545955777866
9,0.0008810322287273347
10,0.0003978855226510544
11,0.0001989427613255272
12,0.0003694651281759791
13,0.0001989427613255272
14,0.0003126243392258285
15,0.00011368157790030126
16,0.0001705223668504519
17,8.526118342522594e-05
18,0.0003126243392258285
19,0.0002557835502756778
20,0.0002842039447507531
21,0.00022736315580060252
22,2.8420394475075315e-05
23,5.684078895015063e-05
24,0.00011368157790030126
25,0.00022736315580060252
26,0.0001989427613255272
27,8.526118342522594e-05
28,0.00022736315580060252
29,0.00014210197237537656
30,0.0001705223668504519
31,0.0001989427613255272
32,8.526118342522594e-05
33,0.00014210197237537656
34,5.684078895015063e-05
35,2.8420394475075315e-05
36,0.00014210197237537656
37,0.00022736315580060252
38,0.00011368157790030126
39,5.684078895015063e-05
40,2.8420394475075315e-05
41,5.684078895015063e-05
42,8.526118342522594e-05
43,2.8420394475075315e-05
44,0.00014210197237537656
45,0.00014210197237537656
46,0.0001989427613255272
47,0.0
48,0.00014210197237537656
49,5.684078895015063e-05
50,8.526118342522594e-05
51,5.684078895015063e-05
52,0.00014210197237537656
53,0.00014210197237537656
54,8.526118342522594e-05
55,0.0003126243392258285
56,2.8420394475075315e-05
57,0.00011368157790030126
58,0.0
59,0.00011368157790030126
60,0.0002842039447507531
61,5.684078895015063e-05
62,8.526118342522594e-05
63,0.00014210197237537656
64,0.0001705223668504519
65,8.526118342522594e-05
66,0.00014210197237537656
67,0.00011368157790030126
68,0.00022736315580060252
69,0.0001989427613255272
70,8.526118342522594e-05
71,5.684078895015063e-05
72,0.0001989427613255272
73,0.0001989427613255272
74,0.00014210197237537656
75,0.0003410447337009038
76,0.0005684078895015062
77,0.0005115671005513556
78,0.0003410447337009038
79,0.0005968282839765816
80,0.0006820894674018076
81,0.0007957710453021088
82,0.0007673506508270335
83,0.0011368157790030125
84,0.001733644062979594
85,0.002500994713806628
86,0.002017848007730347
87,0.0057693400784402885
88,0.013300744614335247
89,0.03595179901097027
90,0.01966691297675212
91,0.03117717273915762
92,0.021457397828681862
93,0.01213550844085716
94,0.004433581538111749
95,0.00636616836241687
96,0.0041209571988859205
97,0.002643096686182004
98,0.0009662934121525607
99,0.0023020519524811003
100,0.001733644062979594
101,0.0013641789348036151
102,0.0007105098618768828
103,0.0008526118342522594
104,0.001250497356903314
105,0.0007389302563519582
106,0.0003978855226510544
107,0.00048314670607628034
108,0.0006820894674018076
109,0.00045472631160120504
110,0.0006536690729267322
111,0.0005115671005513556
112,0.00048314670607628034
113,0.00011368157790030126
114,0.0002842039447507531
115,0.0003410447337009038
116,0.0003694651281759791
117,0.00014210197237537656
118,0.0001989427613255272
119,0.0004263059171261297
120,0.0010231342011027113
121,8.526118342522594e-05
122,0.0004263059171261297
123,0.000539987495026431
124,0.000539987495026431
125,2.8420394475075315e-05
126,0.0004263059171261297
127,0.0003410447337009038
128,0.0003694651281759791
129,0.00022736315580060252
130,0.0002557835502756778
131,0.0002842039447507531
132,0.0003978855226510544
133,0.00014210197237537656
134,0.0003126243392258285
135,0.0003126243392258285
136,0.0002557835502756778
137,0.00014210197237537656
138,0.0002842039447507531
139,0.0002557835502756778
140,0.00011368157790030126
141,0.00014210197237537656
142,0.0003126243392258285
143,0.00022736315580060252
144,0.0001989427613255272
145,5.684078895015063e-05
146,0.00022736315580060252
147,0.0002557835502756778
148,0.00022736315580060252
149,0.00014210197237537656
150,0.0003410447337009038
151,0.0003978855226510544
152,0.0003410447337009038
153,0.00022736315580060252
154,0.0003410447337009038
155,0.0005968282839765816
156,0.0004263059171261297
157,0.0002557835502756778
158,0.0003978855226510544
159,0.00048314670607628034
160,0.0002557835502756778
161,0.00045472631160120504
162,0.000539987495026431
163,0.0005968282839765816
164,0.00022736315580060252
165,0.0003978855226510544
166,0.000625248678451657
167,0.00045472631160120504
168,0.0003410447337009038
169,0.000539987495026431
170,0.0003410447337009038
171,0.0007673506508270335
172,0.0005115671005513556
173,0.0009662934121525607
174,0.0010231342011027113
175,0.000994713806627636
176,0.0007673506508270335
177,0.0018473256408798955
178,0.003353606548058887
179,0.0032967657591087365
180,0.002643096686182004
181,0.004149377593360996
182,0.002785198658557381
183,0.000994713806627636
184,0.0013357585403285398
185,0.0011368157790030125
186,0.001278917751378389
187,0.0006536690729267322
188,0.0009662934121525607
189,0.0006536690729267322
190,0.0007673506508270335
191,0.00022736315580060252
192,0.00048314670607628034
193,0.0003978855226510544
194,0.0003978855226510544
195,0.000539987495026431
196,0.0003126243392258285
197,0.0003126243392258285
198,0.0001705223668504519
199,2.8420394475075315e-05
200,0.0003978855226510544
201,0.0001989427613255272
202,0.0002842039447507531
203,0.0001705223668504519
204,0.0003126243392258285
205,0.0005684078895015062
206,5.684078895015063e-05
207,0.0001989427613255272
208,0.00045472631160120504
209,0.0001705223668504519
210,0.0002557835502756778
211,0.0002842039447507531
212,0.0003410447337009038
213,0.0003410447337009038
214,0.0002842039447507531
215,0.000539987495026431
216,0.0005115671005513556
217,0.0003978855226510544
218,0.0002557835502756778
219,0.0003126243392258285
220,0.0002557835502756778
221,0.0003410447337009038
222,0.00014210197237537656
223,0.000625248678451657
224,0.0003978855226510544
225,0.0004263059171261297
226,0.00014210197237537656
227,0.00045472631160120504
228,0.0003126243392258285
229,0.0003978855226510544
230,8.526118342522594e-05
231,0.0002557835502756778
232,0.0002557835502756778
233,0.0005684078895015062
234,0.0001989427613255272
235,0.0002557835502756778
236,0.00045472631160120504
237,0.0003126243392258285
238,0.00011368157790030126
239,0.0005684078895015062
240,0.0006536690729267322
241,0.0007389302563519582
242,0.0003694651281759791
243,0.0005684078895015062
244,0.0003694651281759791
245,0.000625248678451657
246,0.00014210197237537656
247,0.0007957710453021088
248,0.000539987495026431
249,0.0009662934121525607
250,0.0005115671005513556
251,0.0009094526232024101
252,0.0007673506508270335
253,0.00048314670607628034
254,0.0011936565679531632
255,0.0009094526232024101
256,0.001449440118228841
257,0.0008810322287273347
258,0.001733644062979594
259,0.0018189052464048202
260,0.0021315295856306486
261,0.0014210197237537656
262,0.002643096686182004
263,0.0025294151082817028
264,0.0038651736486102427
265,0.0023304723469561757
266,0.006820894674018075
267,0.013414426192235549
268,0.026970954356846474
269,0.021997385323708294
270,0.2757630875916558
271,0.10990166543511624
272,0.07178991644404024
273,0.02208264650713352
274,0.02850565565850054
275,0.017506962996646395
276,0.010146080827601886
277,0.004717785482862502
278,0.006906155857443301
279,0.005996703234240891
280,0.0032967657591087365
281,0.0018189052464048202
282,0.0032115045756835104
283,0.0021031091911555733
284,0.0030978229977832094
285,0.001449440118228841
286,0.002557835502756778
287,0.0023020519524811003
288,0.0021315295856306486
289,0.0011083953845279374
290,0.0019325868243051214
291,0.0018473256408798955
292,0.0023873131359063264
293,0.001079974990052862
294,0.002358892741431251
295,0.0030125618143579834
296,0.0022167907690558747
297,0.0010515545955777866
298,0.0013641789348036151
299,0.0009094526232024101
300,0.0008810322287273347
301,0.0003978855226510544
302,0.0006820894674018076
303,0.000539987495026431
304,0.00048314670607628034
305,0.0002557835502756778
306,0.0005968282839765816
307,0.000539987495026431
308,0.00014210197237537656
309,0.0004263059171261297
310,0.0003126243392258285
311,0.0003126243392258285
312,0.0001989427613255272
313,0.0003410447337009038
314,0.0002842039447507531
315,0.0002842039447507531
316,0.00011368157790030126
317,0.0001705223668504519
318,0.0002557835502756778
319,0.0004263059171261297
320,0.00011368157790030126
321,0.00022736315580060252
322,0.0001989427613255272
323,0.00022736315580060252
324,0.00014210197237537656
325,0.000625248678451657
326,0.0003694651281759791
327,0.0001989427613255272
328,0.00022736315580060252
329,0.0003978855226510544
330,0.0003126243392258285
331,0.00022736315580060252
332,5.684078895015063e-05
333,0.0003694651281759791
334,0.000625248678451657
335,0.0006820894674018076
336,0.0003410447337009038
337,0.00045472631160120504
338,0.0006536690729267322
339,0.0007957710453021088
340,0.0003126243392258285
341,0.0007389302563519582
342,0.0008810322287273347
343,0.00048314670607628034
344,0.0004263059171261297
345,0.0004263059171261297
346,0.0005684078895015062
347,0.0007673506508270335
348,0.0003694651281759791
349,0.0010515545955777866
350,0.0008526118342522594
351,0.0010231342011027113
352,0.0003978855226510544
353,0.0011368157790030125
354,0.0008810322287273347
355,0.001250497356903314
356,0.0005115671005513556
357,0.0015915420906042175
358,0.0026715170806570795
359,0.001449440118228841


==> cityscapes_categories.dat <==
{'Car': 34038, 'Truck': 1710, 'Motorcycle': 1091, 'Bicycle': 5993}
num imgs = 5000


For Train/Val only:
{'Sedan': 1943, 'SUV': 2401, 'Mid Size Car': 7026, 'Bicycle': 4063, 'Box Wagon': 1249, 'Small Size Car': 5728, 'Station Wagon': 1242, 'Motorbike': 709, 'Sports Car': 322, 'Small Van': 1007, 'Large Van': 720, 'Urban Bus (Back)': 60, 'Urban Bus (Front)': 64, 'Urban Bus (Solo)': 219, 'Coach Bus': 122, 'Trailer': 105, 'Mini Car': 306, 'Pickup': 51, 'Mini Truck': 210, 'Mid Size Truck': 87, 'Caravan': 66, 'Small Size Truck': 198, 'Large Truck': 14}

->
Imgs = 3475
Car = 22061
TBT = 614
Bike = 4063
Motorbike = 709


Sedan 1943
SUV 2401
Mid Size Car 7026
Box Wagon 1249
Small Size Car 5728
Station Wagon 1242
Sports Car 322
Small Van 1007
Large Van 720
Mini Car 306
Pickup 51
Caravan 66

Bicycle 4063

Motorbike 709

Urban Bus (Back) 60
Urban Bus (Front) 64
Urban Bus (Solo) 219
Coach Bus 122


Small Size Truck 198
Large Truck 14
Mini Truck 210
Mid Size Truck 87
Trailer 105


==> depth_hist.dat <==
Depth,Prob
0,0.0
5,0.002658926395757185
10,0.00883680928832509
15,0.013402135741417616
20,0.01512219594352469
25,0.015451874148928546
30,0.01443417186268186
35,0.01321579588618935
40,0.012348598867627035
45,0.01102988604601161
50,0.011001218375976493
55,0.008084282949903246
60,0.009503332616641581
65,0.007410592704077976
70,0.005554361069304093
75,0.006206550562603024
80,0.006557729520533219
85,0.00476600014333835
90,0.003984806134881388
95,0.003117609116319071
100,0.0030029384361785995
105,0.0032394467139683224
110,0.002895434673546907
115,0.002816598580950333
120,0.002551422633125493
125,0.0020497384075109297
130,0.0015050526768436896
135,0.0011682075539310543
140,0.0010392030387730237
145,0.0010750376263169211
150,0.0006665233283164911
155,0.0006450225757901526
160,0.0006880240808428295
165,0.00048735039059700423
170,0.00045151580305310686
175,0.00045151580305310686
180,0.0004371819680355479
185,0.00048735039059700423
190,0.00030817745287751736
195,0.0003583458754389737
200,0.00020067369024582527
205,0.00013617143266681
210,7.883609259657422e-05
215,9.316992761413316e-05
220,6.450225757901527e-05
225,7.166917508779473e-05
230,7.166917508779473e-05
235,5.733534007023579e-05
240,5.016842256145632e-05
245,2.8667670035117896e-05
250,2.8667670035117896e-05
255,3.583458754389737e-05
260,1.4333835017558948e-05
265,7.166917508779474e-06
270,1.4333835017558948e-05
275,7.166917508779474e-06
280,0.0
285,7.166917508779474e-06
290,1.4333835017558948e-05
295,7.166917508779474e-06


==> kitti_categories.dat <==
3683
3798
= 7481
{'Car': 28733, 'Van': 2929, 'Truck': 1127}


==> kitti_depth_hist.dat <==
Depth,Prob
0,0.003647564732074781
5,0.015889475128854188
10,0.021488913965049254
15,0.02272713409985056
20,0.024099545579310135
25,0.02097654701271768
30,0.019445545762298334
35,0.01651163499954253
40,0.014120589221995182
45,0.01167464698526945
50,0.008399158254292598
55,0.007289029857574187
60,0.004788191161670072
65,0.0034706761413888804
70,0.002946109975906554
75,0.0020555674159016745
80,0.0002988807221934185
85,6.709567232913478e-05
90,4.269724602763121e-05
95,3.659763945225533e-05
100,2.4398426301503554e-05
105,0.0
110,0.0
115,0.0
120,0.0
125,0.0
130,0.0
135,0.0
140,0.0
145,0.0
150,0.0
155,0.0
160,0.0
165,0.0
170,0.0
175,0.0
180,0.0
185,0.0
190,0.0
195,0.0
200,0.0
205,0.0
210,0.0
215,0.0
220,0.0
225,0.0
230,0.0
235,0.0
240,0.0
245,0.0
250,0.0
255,0.0
260,0.0
265,0.0
270,0.0
275,0.0
280,0.0
285,0.0
290,0.0
295,0.0


==> kitti_yaw_hist.dat <==
Yaw,Prob
0,0.011772240690475465
1,0.0043917167342706395
2,0.005184665589069505
3,0.0035072737808411357
4,0.004086736405501845
5,0.0037207600109792917
6,0.0018908780383665254
7,0.0003659763945225533
8,0.0006709567232913477
9,0.0007014547561682271
10,0.0007929488547988655
11,0.0003049803287687944
12,0.00039647442739943275
13,0.00033547836164567386
14,9.149409863063833e-05
15,0.00012199213150751776
16,9.149409863063833e-05
17,9.149409863063833e-05
18,9.149409863063833e-05
19,0.0
20,3.049803287687944e-05
21,9.149409863063833e-05
22,0.00012199213150751776
23,6.099606575375888e-05
24,0.0
25,0.0001524901643843972
26,0.0001524901643843972
27,0.0
28,0.00012199213150751776
29,3.049803287687944e-05
30,6.099606575375888e-05
31,0.0
32,9.149409863063833e-05
33,0.0003049803287687944
34,0.0003049803287687944
35,0.00024398426301503552
36,0.0006099606575375888
37,0.00024398426301503552
38,0.0003659763945225533
39,0.00027448229589191497
40,0.0006709567232913477
41,0.0006099606575375888
42,0.00039647442739943275
43,0.00018298819726127665
44,0.0005184665589069505
45,0.0004269724602763122
46,0.0003049803287687944
47,6.099606575375888e-05
48,0.0002134862301381561
49,0.0007014547561682271
50,0.00012199213150751776
51,0.0002134862301381561
52,0.00012199213150751776
53,0.0003659763945225533
54,0.0001524901643843972
55,0.0002134862301381561
56,0.00024398426301503552
57,0.0003659763945225533
58,3.049803287687944e-05
59,0.00033547836164567386
60,0.00039647442739943275
61,0.0001524901643843972
62,0.00024398426301503552
63,0.00024398426301503552
64,0.0004269724602763122
65,0.00039647442739943275
66,9.149409863063833e-05
67,0.00045747049315319165
68,0.0004269724602763122
69,0.00024398426301503552
70,0.00018298819726127665
71,0.0004269724602763122
72,0.0006099606575375888
73,0.00039647442739943275
74,0.00033547836164567386
75,0.0007319527890451066
76,0.0008234468876757449
77,0.0008234468876757449
78,0.00039647442739943275
79,0.0007929488547988655
80,0.0012504193479520572
81,0.0019518741041202842
82,0.0013419134465826954
83,0.004025740339748086
84,0.005093171490438867
85,0.007776998383604257
86,0.005276159687700143
87,0.02342248924944341
88,0.03650614535362469
89,0.0728293025099881
90,0.03617066699197902
91,0.043825673244075755
92,0.021531611211076884
93,0.013266644301442558
94,0.004818689194546952
95,0.0073805239562048245
96,0.005428649852084541
97,0.004117234438378725
98,0.0032632895178261
99,0.005581140016468937
100,0.0037207600109792917
101,0.002836317057549788
102,0.001311415413705816
103,0.002561834761657873
104,0.0023788465643965963
105,0.0018298819726127666
106,0.0012809173808289364
107,0.002622830827411632
108,0.002470340663027235
109,0.0007014547561682271
110,0.002073866235627802
111,0.0011284272164445394
112,0.001036933117813901
113,0.0003659763945225533
114,0.0005184665589069505
115,0.00048796852603007104
116,0.0006404586904144682
117,0.00033547836164567386
118,0.0006099606575375888
119,0.00039647442739943275
120,0.00045747049315319165
121,0.00024398426301503552
122,0.0005489645917838299
123,0.0004269724602763122
124,0.0003049803287687944
125,9.149409863063833e-05
126,0.00048796852603007104
127,0.00024398426301503552
128,0.0003049803287687944
129,0.00018298819726127665
130,0.0003049803287687944
131,0.00027448229589191497
132,0.00018298819726127665
133,0.00024398426301503552
134,0.0005184665589069505
135,0.00039647442739943275
136,0.0005489645917838299
137,9.149409863063833e-05
138,0.0006099606575375888
139,0.00045747049315319165
140,0.0004269724602763122
141,0.00033547836164567386
142,0.0009759370520601421
143,0.0009454390191832627
144,0.00048796852603007104
145,0.00027448229589191497
146,0.0008234468876757449
147,0.001036933117813901
148,0.0007319527890451066
149,0.0002134862301381561
150,0.0007319527890451066
151,0.00039647442739943275
152,0.0007014547561682271
153,0.0003049803287687944
154,0.0003659763945225533
155,0.0005184665589069505
156,0.0005794626246607094
157,0.0008844429534295038
158,0.0005489645917838299
159,0.0005489645917838299
160,0.00024398426301503552
161,0.00018298819726127665
162,0.0002134862301381561
163,0.0002134862301381561
164,0.00024398426301503552
165,0.0003659763945225533
166,0.0006709567232913477
167,0.001036933117813901
168,0.0003659763945225533
169,0.0008539449205526244
170,0.0005794626246607094
171,0.0006709567232913477
172,0.00039647442739943275
173,0.001585897709597731
174,0.0018603800054896459
175,0.0032632895178261
176,0.0031412973863185825
177,0.006953551495928512
178,0.008417457074018727
179,0.009362896093201989
180,0.011772240690475465
181,0.007411021989081704
182,0.0038732501753636892
183,0.001036933117813901
184,0.0012504193479520572
185,0.0016773918082283693
186,0.00048796852603007104
187,9.149409863063833e-05
188,0.0005489645917838299
189,0.0010674311506907804
190,0.0007014547561682271
191,0.00045747049315319165
192,0.00048796852603007104
193,0.0009454390191832627
194,0.0016773918082283693
195,0.0003049803287687944
196,0.0006404586904144682
197,0.0007929488547988655
198,0.00039647442739943275
199,9.149409863063833e-05
200,0.00024398426301503552
201,9.149409863063833e-05
202,9.149409863063833e-05
203,9.149409863063833e-05
204,0.00027448229589191497
205,0.0003049803287687944
206,9.149409863063833e-05
207,0.00018298819726127665
208,0.0002134862301381561
209,0.00018298819726127665
210,3.049803287687944e-05
211,0.0002134862301381561
212,0.0007929488547988655
213,0.0007014547561682271
214,0.00033547836164567386
215,0.0014334075452133337
216,0.0009149409863063833
217,0.002073866235627802
218,0.0014639055780902132
219,0.0009759370520601421
220,0.0017078898411052488
221,0.0016773918082283693
222,0.0009759370520601421
223,0.002073866235627802
224,0.0012199213150751776
225,0.0012809173808289364
226,0.0004269724602763122
227,0.0007014547561682271
228,0.00045747049315319165
229,0.0006404586904144682
230,0.00018298819726127665
231,0.0004269724602763122
232,0.0005794626246607094
233,0.00039647442739943275
234,0.00018298819726127665
235,0.00039647442739943275
236,0.001524901643843972
237,0.0005794626246607094
238,0.00018298819726127665
239,0.0006709567232913477
240,0.0009149409863063833
241,0.001036933117813901
242,0.00027448229589191497
243,0.0006709567232913477
244,0.00039647442739943275
245,0.00045747049315319165
246,0.00018298819726127665
247,0.0006404586904144682
248,0.0003659763945225533
249,0.001311415413705816
250,0.00048796852603007104
251,0.000762450821921986
252,0.0007929488547988655
253,0.0003659763945225533
254,0.0011589252493214189
255,0.0013419134465826954
256,0.0016773918082283693
257,0.0016163957424746103
258,0.0018603800054896459
259,0.0022873524657659582
260,0.0030193052548110645
261,0.0018603800054896459
262,0.0046357009972856755
263,0.005093171490438867
264,0.0060081124767452495
265,0.005093171490438867
266,0.01628594955625362
267,0.031229985665924546
268,0.06752264478941108
269,0.04830888407697703
270,0.10595016621427918
271,0.030986001402909514
272,0.015462502668577877
273,0.005794626246607094
274,0.007319527890451066
275,0.005428649852084541
276,0.004239226569886242
277,0.002683826893165391
278,0.0038427521424868097
279,0.0030193052548110645
280,0.0032937875507029796
281,0.001311415413705816
282,0.0027143249260422704
283,0.0014029095123364542
284,0.0016163957424746103
285,0.0006404586904144682
286,0.0016163957424746103
287,0.0014944036109670927
288,0.0019518741041202842
289,0.000762450821921986
290,0.0012809173808289364
291,0.0011894232821982981
292,0.0010979291835676599
293,0.00048796852603007104
294,0.0015553996767208515
295,0.001372411479459575
296,0.001372411479459575
297,0.0007014547561682271
298,0.0012809173808289364
299,0.0010979291835676599
300,0.00048796852603007104
301,0.0003659763945225533
302,0.0006099606575375888
303,0.0007014547561682271
304,0.00039647442739943275
305,0.00012199213150751776
306,0.0005794626246607094
307,0.0003049803287687944
308,0.0003659763945225533
309,0.0004269724602763122
310,0.0004269724602763122
311,0.001585897709597731
312,0.0009149409863063833
313,0.002622830827411632
314,0.003537771813718015
315,0.005672634115099576
316,0.002470340663027235
317,0.0023178504986428377
318,0.003049803287687944
319,0.0019823721369971637
320,0.0011894232821982981
321,0.0010064350849370216
322,0.0005489645917838299
323,0.00027448229589191497
324,0.00027448229589191497
325,0.00048796852603007104
326,0.00033547836164567386
327,0.00012199213150751776
328,0.00012199213150751776
329,0.0003049803287687944
330,0.00024398426301503552
331,0.00024398426301503552
332,6.099606575375888e-05
333,0.0003049803287687944
334,0.00018298819726127665
335,0.00018298819726127665
336,0.00018298819726127665
337,0.0004269724602763122
338,0.00045747049315319165
339,0.0005794626246607094
340,0.00024398426301503552
341,0.00045747049315319165
342,0.00039647442739943275
343,0.0006404586904144682
344,0.00027448229589191497
345,0.0007319527890451066
346,0.00045747049315319165
347,0.0010674311506907804
348,0.0001524901643843972
349,0.0006099606575375888
350,0.0005794626246607094
351,0.0005184665589069505
352,0.00045747049315319165
353,0.0009149409863063833
354,0.0012809173808289364
355,0.002958309189057306
356,0.0014029095123364542
357,0.0039037482082405683
358,0.008844429534295038
359,0.004025740339748086


==> kiviat_sample.dat <==
column1	column2	column3 
AP	0.82	0.75
BEVCD	0.77	0.60
YawSim	0.75	0.68
PRSim	0.81	0.74
SizeSim	0.65	0.62	


==> nuscenes_categories.dat <==
168780
36113
= 204893
{'Car': 615494, 'Van': 0, 'Truck': 114170, 'Bus': 20742, 'Motorcycle': 14629, 'Bicycle': 13912}


==> nuscenes_depth_hist.dat <==
Depth,Prob
0,0.005893240197938528
5,0.016231578784335288
10,0.018070021915728988
15,0.020041663117299487
20,0.02058374828662366
25,0.020165568298859297
30,0.017554266597486275
35,0.016561476330238283
40,0.013658997452199704
45,0.01060008828244186
50,0.00859747078548141
55,0.007245355491709969
60,0.005337215695688875
65,0.0045829429029435225
70,0.0039308918849850156
75,0.002924162284811548
80,0.00225972074869706
85,0.0018694194267836538
90,0.0012700281109880665
95,0.0008905684924611441
100,0.00048477902285276196
105,0.00030511650959103546
110,0.0001843089575702194
115,0.00017191843941423825
120,0.00015488147694976418
125,7.589192370538446e-05
130,6.969666462739388e-05
135,3.4073924928948126e-05
140,2.9427480620455196e-05
145,2.6329851081459913e-05
150,2.6329851081459913e-05
155,2.4781036311962272e-05
160,1.2390518155981136e-05
165,1.3939332925478777e-05
170,1.2390518155981136e-05
175,2.1683406772966987e-05
180,9.29288861698585e-06
185,7.74407384748821e-06
190,1.3939332925478777e-05
195,9.29288861698585e-06
200,6.195259077990568e-06
205,1.548814769497642e-06
210,3.097629538995284e-06
215,4.646444308492925e-06
220,7.74407384748821e-06
225,2.0134592003469345e-05
230,0.0
235,0.0
240,0.0
245,0.0
250,0.0
255,0.0
260,0.0
265,0.0
270,0.0
275,0.0
280,0.0
285,0.0
290,0.0
295,0.0


==> nuscenes_yaw_hist.dat <==
Yaw,Prob
0,1.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
7,0.0
8,0.0
9,0.0
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0
15,0.0
16,0.0
17,0.0
18,0.0
19,0.0
20,0.0
21,0.0
22,0.0
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0
51,0.0
52,0.0
53,0.0
54,0.0
55,0.0
56,0.0
57,0.0
58,0.0
59,0.0
60,0.0
61,0.0
62,0.0
63,0.0
64,0.0
65,0.0
66,0.0
67,0.0
68,0.0
69,0.0
70,0.0
71,0.0
72,0.0
73,0.0
74,0.0
75,0.0
76,0.0
77,0.0
78,0.0
79,0.0
80,0.0
81,0.0
82,0.0
83,0.0
84,0.0
85,0.0
86,0.0
87,0.0
88,0.0
89,0.0
90,0.0
91,0.0
92,0.0
93,0.0
94,0.0
95,0.0
96,0.0
97,0.0
98,0.0
99,0.0
100,0.0
101,0.0
102,0.0
103,0.0
104,0.0
105,0.0
106,0.0
107,0.0
108,0.0
109,0.0
110,0.0
111,0.0
112,0.0
113,0.0
114,0.0
115,0.0
116,0.0
117,0.0
118,0.0
119,0.0
120,0.0
121,0.0
122,0.0
123,0.0
124,0.0
125,0.0
126,0.0
127,0.0
128,0.0
129,0.0
130,0.0
131,0.0
132,0.0
133,0.0
134,0.0
135,0.0
136,0.0
137,0.0
138,0.0
139,0.0
140,0.0
141,0.0
142,0.0
143,0.0
144,0.0
145,0.0
146,0.0
147,0.0
148,0.0
149,0.0
150,0.0
151,0.0
152,0.0
153,0.0
154,0.0
155,0.0
156,0.0
157,0.0
158,0.0
159,0.0
160,0.0
161,0.0
162,0.0
163,0.0
164,0.0
165,0.0
166,0.0
167,0.0
168,0.0
169,0.0
170,0.0
171,0.0
172,0.0
173,0.0
174,0.0
175,0.0
176,0.0
177,0.0
178,0.0
179,0.0
180,0.0
181,0.0
182,0.0
183,0.0
184,0.0
185,0.0
186,0.0
187,0.0
188,0.0
189,0.0
190,0.0
191,0.0
192,0.0
193,0.0
194,0.0
195,0.0
196,0.0
197,0.0
198,0.0
199,0.0
200,0.0
201,0.0
202,0.0
203,0.0
204,0.0
205,0.0
206,0.0
207,0.0
208,0.0
209,0.0
210,0.0
211,0.0
212,0.0
213,0.0
214,0.0
215,0.0
216,0.0
217,0.0
218,0.0
219,0.0
220,0.0
221,0.0
222,0.0
223,0.0
224,0.0
225,0.0
226,0.0
227,0.0
228,0.0
229,0.0
230,0.0
231,0.0
232,0.0
233,0.0
234,0.0
235,0.0
236,0.0
237,0.0
238,0.0
239,0.0
240,0.0
241,0.0
242,0.0
243,0.0
244,0.0
245,0.0
246,0.0
247,0.0
248,0.0
249,0.0
250,0.0
251,0.0
252,0.0
253,0.0
254,0.0
255,0.0
256,0.0
257,0.0
258,0.0
259,0.0
260,0.0
261,0.0
262,0.0
263,0.0
264,0.0
265,0.0
266,0.0
267,0.0
268,0.0
269,0.0
270,0.0
271,0.0
272,0.0
273,0.0
274,0.0
275,0.0
276,0.0
277,0.0
278,0.0
279,0.0
280,0.0
281,0.0
282,0.0
283,0.0
284,0.0
285,0.0
286,0.0
287,0.0
288,0.0
289,0.0
290,0.0
291,0.0
292,0.0
293,0.0
294,0.0
295,0.0
296,0.0
297,0.0
298,0.0
299,0.0
300,0.0
301,0.0
302,0.0
303,0.0
304,0.0
305,0.0
306,0.0
307,0.0
308,0.0
309,0.0
310,0.0
311,0.0
312,0.0
313,0.0
314,0.0
315,0.0
316,0.0
317,0.0
318,0.0
319,0.0
320,0.0
321,0.0
322,0.0
323,0.0
324,0.0
325,0.0
326,0.0
327,0.0
328,0.0
329,0.0
330,0.0
331,0.0
332,0.0
333,0.0
334,0.0
335,0.0
336,0.0
337,0.0
338,0.0
339,0.0
340,0.0
341,0.0
342,0.0
343,0.0
344,0.0
345,0.0
346,0.0
347,0.0
348,0.0
349,0.0
350,0.0
351,0.0
352,0.0
353,0.0
354,0.0
355,0.0
356,0.0
357,0.0
358,0.0
359,0.0


==> pitch_hist.dat <==
Pitch,Prob
-0.7853981633974483,0.0
-0.7753981633974483,0.0
-0.7653981633974483,0.0
-0.7553981633974483,0.0
-0.7453981633974482,0.0
-0.7353981633974482,0.0
-0.7253981633974482,0.0
-0.7153981633974482,0.0
-0.7053981633974482,0.0
-0.6953981633974482,0.0
-0.6853981633974482,0.0
-0.6753981633974482,0.0
-0.6653981633974482,0.0
-0.6553981633974482,0.0
-0.6453981633974482,0.003583073560500194
-0.6353981633974481,0.0
-0.6253981633974481,0.0
-0.6153981633974481,0.0
-0.6053981633974481,0.0
-0.5953981633974481,0.0
-0.5853981633974481,0.0
-0.5753981633974481,0.0
-0.5653981633974481,0.0
-0.5553981633974481,0.0
-0.5453981633974481,0.0
-0.5353981633974481,0.0
-0.525398163397448,0.0
-0.515398163397448,0.0
-0.505398163397448,0.0
-0.495398163397448,0.0
-0.485398163397448,0.0
-0.475398163397448,0.0
-0.465398163397448,0.0
-0.455398163397448,0.0
-0.445398163397448,0.0
-0.43539816339744797,0.0
-0.42539816339744796,0.0
-0.41539816339744795,0.0
-0.40539816339744794,0.0
-0.39539816339744793,0.0
-0.3853981633974479,0.0
-0.3753981633974479,0.003583073560500194
-0.3653981633974479,0.0
-0.3553981633974479,0.0
-0.3453981633974479,0.0
-0.3353981633974479,0.0
-0.32539816339744787,0.0
-0.31539816339744786,0.0
-0.30539816339744785,0.0
-0.29539816339744784,0.0
-0.28539816339744783,0.003583073560500194
-0.2753981633974478,0.0
-0.2653981633974478,0.0
-0.2553981633974478,0.0
-0.2453981633974478,0.0
-0.2353981633974478,0.007166147121000388
-0.22539816339744778,0.003583073560500194
-0.21539816339744777,0.003583073560500194
-0.20539816339744776,0.003583073560500194
-0.19539816339744775,0.007166147121000388
-0.18539816339744775,0.003583073560500194
-0.17539816339744774,0.01791536780250097
-0.16539816339744773,0.01074922068150058
-0.15539816339744772,0.028664588484001552
-0.1453981633974477,0.028664588484001552
-0.1353981633974477,0.05374610340750291
-0.1253981633974477,0.08599376545200464
-0.11539816339744768,0.09674298613350524
-0.10539816339744768,0.15048908954100815
-0.09539816339744767,0.15765523666200854
-0.08539816339744766,0.15765523666200854
-0.07539816339744765,0.3045612526425165
-0.06539816339744764,0.39772116521552153
-0.05539816339744763,0.7166147121000388
-0.04539816339744762,1.0426744061055564
-0.03539816339744761,2.4436561682611324
-0.025398163397447604,5.492851768246797
-0.015398163397447595,12.856067935074696
-0.005398163397447586,47.65487835465258
0.004601836602552423,16.414059980651388
0.014601836602552432,6.786341323587367
0.02460183660255244,2.4544053889426327
0.03460183660255245,1.0140098176215548
0.04460183660255246,0.5374610340750291
0.05460183660255247,0.32605969400551765
0.06460183660255248,0.1755706044645095
0.07460183660255248,0.12182450105700658
0.0846018366025525,0.10032605969400543
0.0946018366025525,0.07166147121000388
0.10460183660255251,0.057329176968003104
0.11460183660255252,0.04657995628650252
0.12460183660255253,0.025081514923501358
0.13460183660255254,0.028664588484001552
0.14460183660255255,0.02149844136300116
0.15460183660255256,0.01074922068150058
0.16460183660255256,0.01074922068150058
0.17460183660255257,0.003583073560500194
0.18460183660255258,0.007166147121000388
0.1946018366025526,0.007166147121000388
0.2046018366025526,0.003583073560500194
0.2146018366025526,0.003583073560500194
0.22460183660255262,0.01074922068150058
0.23460183660255263,0.0
0.24460183660255264,0.014332294242000776
0.25460183660255264,0.0
0.26460183660255265,0.0
0.27460183660255266,0.0
0.28460183660255267,0.0
0.2946018366025527,0.0
0.3046018366025527,0.0
0.3146018366025527,0.0
0.3246018366025527,0.007166147121000388
0.3346018366025527,0.0
0.3446018366025527,0.0
0.35460183660255273,0.0
0.36460183660255274,0.0
0.37460183660255275,0.0
0.38460183660255276,0.0
0.39460183660255277,0.0
0.4046018366025528,0.0
0.4146018366025528,0.0
0.4246018366025528,0.0
0.4346018366025528,0.0
0.4446018366025528,0.0
0.4546018366025528,0.0
0.46460183660255283,0.0
0.47460183660255284,0.003583073560500194
0.48460183660255285,0.0
0.49460183660255286,0.0
0.5046018366025529,0.0
0.5146018366025529,0.0
0.5246018366025529,0.0
0.5346018366025529,0.0
0.5446018366025529,0.0
0.5546018366025529,0.0
0.5646018366025529,0.0
0.5746018366025529,0.0
0.5846018366025529,0.0
0.594601836602553,0.0
0.604601836602553,0.0
0.614601836602553,0.0
0.624601836602553,0.0
0.634601836602553,0.0
0.644601836602553,0.0
0.654601836602553,0.0
0.664601836602553,0.0
0.674601836602553,0.0
0.684601836602553,0.0
0.694601836602553,0.0
0.704601836602553,0.0
0.714601836602553,0.0
0.7246018366025531,0.0
0.7346018366025531,0.0
0.7446018366025531,0.0
0.7546018366025531,0.0
0.7646018366025531,0.0
0.7746018366025531,0.0


==> prototype_count.dat <==
Num,Prototyp,Count
1,Mid Size Car,7026
2,Small Size Car,5728
3,Bicycle,4063
4,SUV,2401
5,Sedan,1943
6,Box Wagon,1249
7,Station Wagon,1242
8,Small Van,1007
9,Large Van,720
10,Motorbike,709
11,Sports Car,322
12,Mini Car,306
13,Urban Bus (Solo),219
14,Mini Truck,210
15,Small Size Truck,198
16,Coach,122
17,Trailer,105
18,Mid Size Truck,87
19,Caravan,66
20,Urban Bus (Front),64
21,Urban Bus (Back),60
22,Pickup,51
23,Large Truck,14

==> waymo_categories.dat <==
num imgs: 972335
{'TYPE_UNKNOWN': 0, 'TYPE_VEHICLE': 3076347, 'TYPE_PEDESTRIAN': 0, 'TYPE_SIGN': 0, 'TYPE_CYCLIST': 42212}


==> waymo_depth_hist.dat <==
Depth,Prob
0.0,0.00234185083559426
5.0,0.007368916220600604
10.0,0.009422108095437668
15.0,0.01109826685979005
20.0,0.012944888969552926
25.0,0.01519810912668319
30.0,0.015973018307493942
35.0,0.01709776855271938
40.0,0.016410976992899604
45.0,0.01557539876590438
50.0,0.015336121586925244
55.0,0.01441415730791048
60.0,0.013396956735466604
65.0,0.012637952336319435
70.0,0.011676995689355244
75.0,0.00900967401931469
80.0,9.607001182276814e-05
85.0,7.695862095281827e-07
90.0,0.0
95.0,0.0
100.0,0.0
105.0,0.0
110.0,0.0
115.0,0.0
120.0,0.0
125.0,0.0
130.0,0.0
135.0,0.0
140.0,0.0
145.0,0.0
150.0,0.0
155.0,0.0
160.0,0.0
165.0,0.0
170.0,0.0
175.0,0.0
180.0,0.0
185.0,0.0
190.0,0.0
195.0,0.0
200.0,0.0
205.0,0.0
210.0,0.0
215.0,0.0
220.0,0.0
225.0,0.0
230.0,0.0
235.0,0.0
240.0,0.0
245.0,0.0
250.0,0.0
255.0,0.0
260.0,0.0
265.0,0.0
270.0,0.0
275.0,0.0
280.0,0.0
285.0,0.0
290.0,0.0
295.0,0.0


==> yaw_hist.dat <==
Yaw,Prob
0,0.05911435941530525
1,0.04295643450845515
2,0.030058756090570363
3,0.012933505302378905
4,0.017770134709085696
5,0.013685869876755517
6,0.009959873889366581
7,0.005051590713671539
8,0.008347664087130982
9,0.006305531670965893
10,0.00562482086557753
11,0.0023287474921180854
12,0.005374032674118658
13,0.004227572370306678
14,0.0039051304098595588
15,0.002077959300659215
16,0.0029736314130123244
17,0.0038334766408713097
18,0.003296073373459444
19,0.0015405560332473489
20,0.0021496130696474634
21,0.0024004012611063344
22,0.001648036686729722
23,0.0008598452278589854
24,0.0016838635712238463
25,0.0016838635712238463
26,0.0016122098022355977
27,0.0006807108053883634
28,0.0013972484952708513
29,0.001110633419317856
30,0.0012181140728002293
31,0.0006448839208942391
32,0.0007165376898824878
33,0.0012181140728002293
34,0.0006807108053883634
35,0.0005374032674118659
36,0.0009673258813413585
37,0.0007165376898824878
38,0.0006807108053883634
39,0.0007165376898824878
40,0.0006807108053883634
41,0.0006448839208942391
42,0.00028661507595299513
43,0.0007165376898824878
44,0.0007165376898824878
45,0.0003940957294353683
46,0.0004299226139294927
47,0.0006090570364001147
48,0.0006807108053883634
49,0.0006807108053883634
50,0.0003582688449412439
51,0.0006090570364001147
52,0.0007881914588707366
53,0.0004299226139294927
54,0.00028661507595299513
55,0.0006448839208942391
56,0.0006448839208942391
57,0.0006090570364001147
58,0.00021496130696474635
59,0.0007881914588707366
60,0.001003152765835483
61,0.0010748065348237317
62,0.0005374032674118659
63,0.0013614216107767267
64,0.0011464603038119805
65,0.001003152765835483
66,0.00021496130696474635
67,0.0012539409572943536
68,0.0012897678417884782
69,0.0013972484952708513
70,0.0006807108053883634
71,0.0012181140728002293
72,0.0015763829177414732
73,0.0012181140728002293
74,0.0004657494984236171
75,0.0012539409572943536
76,0.0014689022642591
77,0.0016122098022355977
78,0.0006090570364001147
79,0.0011822871883061048
80,0.0015405560332473489
81,0.0012897678417884782
82,0.0012539409572943536
83,0.001934651762682717
84,0.0021854399541415877
85,0.003045285182000573
86,0.0013255947262826025
87,0.002651189452565205
88,0.004263399254800802
89,0.0021854399541415877
90,0.008025222126683863
91,0.003690169102894812
92,0.0025078819145887073
93,0.0015405560332473489
94,0.0023287474921180854
95,0.0029378045285182
96,0.0021854399541415877
97,0.0015763829177414732
98,0.0018988248781885927
99,0.0022570937231298368
100,0.0017913442247062196
101,0.0013255947262826025
102,0.001648036686729722
103,0.001648036686729722
104,0.0015763829177414732
105,0.0007165376898824878
106,0.0013614216107767267
107,0.0012539409572943536
108,0.0013614216107767267
109,0.0007881914588707366
110,0.0012539409572943536
111,0.0013255947262826025
112,0.0008956721123531098
113,0.0007165376898824878
114,0.0011822871883061048
115,0.000824018343364861
116,0.000824018343364861
117,0.0007165376898824878
118,0.0010389796503296074
119,0.0007881914588707366
120,0.001003152765835483
121,0.0005015763829177415
122,0.0005015763829177415
123,0.000824018343364861
124,0.0008956721123531098
125,0.00025078819145887073
126,0.0011464603038119805
127,0.0005015763829177415
128,0.0008598452278589854
129,0.00025078819145887073
130,0.0004299226139294927
131,0.0003940957294353683
132,0.0004657494984236171
133,0.00028661507595299513
134,0.0005374032674118659
135,0.0005374032674118659
136,0.0006090570364001147
137,0.00032244196044711954
138,0.0008598452278589854
139,0.0006090570364001147
140,0.0009314989968472342
141,0.0006807108053883634
142,0.0007881914588707366
143,0.0006807108053883634
144,0.0004657494984236171
145,0.0007165376898824878
146,0.0006448839208942391
147,0.000824018343364861
148,0.0005374032674118659
149,0.0013972484952708513
150,0.0008956721123531098
151,0.001110633419317856
152,0.0005015763829177415
153,0.0010748065348237317
154,0.0012539409572943536
155,0.0010389796503296074
156,0.0006448839208942391
157,0.0015763829177414732
158,0.0013255947262826025
159,0.0012181140728002293
160,0.0008598452278589854
161,0.002292920607623961
162,0.0025078819145887073
163,0.0030811120664946978
164,0.001648036686729722
165,0.0024362281456004587
166,0.003976784178847808
167,0.003976784178847808
168,0.0025078819145887073
169,0.0043708799082831755
170,0.004836629406706793
171,0.005374032674118658
172,0.0034035540269418173
173,0.006592146746918888
174,0.009673258813413585
175,0.010783892232731442
176,0.007989395242189739
177,0.018020922900544568
178,0.025544568644310692
179,0.02138865004299226
180,0.036185153339065634
181,0.03163513900831184
182,0.02515047291487532
183,0.008276010318142735
184,0.013900831183720264
185,0.01060475781026082
186,0.006448839208942391
187,0.0033319002579535683
188,0.004442533677271424
189,0.003725995987388937
190,0.002651189452565205
191,0.0014689022642591
192,0.002866150759529951
193,0.0024362281456004587
194,0.001755517340212095
195,0.0012539409572943536
196,0.002077959300659215
197,0.0014330753797649756
198,0.0014330753797649756
199,0.0006090570364001147
200,0.0013972484952708513
201,0.0008956721123531098
202,0.001003152765835483
203,0.0006448839208942391
204,0.0007165376898824878
205,0.0006090570364001147
206,0.0003582688449412439
207,0.00021496130696474635
208,0.0004299226139294927
209,0.0006090570364001147
210,0.0004299226139294927
211,0.00028661507595299513
212,0.0004299226139294927
213,0.0005374032674118659
214,0.00017913442247062195
215,0.00010748065348237318
216,0.00021496130696474635
217,0.00028661507595299513
218,0.00017913442247062195
219,0.0003582688449412439
220,0.0003940957294353683
221,0.00025078819145887073
222,0.00017913442247062195
223,0.0003582688449412439
224,0.00025078819145887073
225,0.00028661507595299513
226,0.00014330753797649757
227,0.00025078819145887073
228,0.00032244196044711954
229,0.00021496130696474635
230,0.00017913442247062195
231,0.00010748065348237318
232,0.00028661507595299513
233,0.00010748065348237318
234,0.00014330753797649757
235,0.0004299226139294927
236,0.0004299226139294927
237,0.00021496130696474635
238,0.00010748065348237318
239,0.00017913442247062195
240,0.0003582688449412439
241,0.0003940957294353683
242,0.00017913442247062195
243,0.0003582688449412439
244,0.0003940957294353683
245,0.00032244196044711954
246,0.00025078819145887073
247,0.00025078819145887073
248,0.0006807108053883634
249,0.0005732301519059903
250,0.00025078819145887073
251,0.0005374032674118659
252,0.0006807108053883634
253,0.0004657494984236171
254,0.0004657494984236171
255,0.0008598452278589854
256,0.0007523645743766122
257,0.0007523645743766122
258,0.0005732301519059903
259,0.0011464603038119805
260,0.0007165376898824878
261,0.0010389796503296074
262,0.0005015763829177415
263,0.0012181140728002293
264,0.0015763829177414732
265,0.0013255947262826025
266,0.0009314989968472342
267,0.0023645743766122097
268,0.002077959300659215
269,0.0016122098022355977
270,0.007129550014330754
271,0.0025437087990828316
272,0.0031527658354829464
273,0.0010389796503296074
274,0.002292920607623961
275,0.002113786185153339
276,0.001755517340212095
277,0.0006448839208942391
278,0.0014330753797649756
279,0.001110633419317856
280,0.001827171109200344
281,0.0007881914588707366
282,0.0013255947262826025
283,0.0011822871883061048
284,0.0010389796503296074
285,0.0007523645743766122
286,0.0008956721123531098
287,0.0010389796503296074
288,0.0007881914588707366
289,0.0004657494984236171
290,0.0007165376898824878
291,0.0007523645743766122
292,0.0009673258813413585
293,0.0005732301519059903
294,0.0008598452278589854
295,0.001110633419317856
296,0.0015763829177414732
297,0.0004299226139294927
298,0.001003152765835483
299,0.0008598452278589854
300,0.0006090570364001147
301,0.0005732301519059903
302,0.000824018343364861
303,0.000824018343364861
304,0.0007523645743766122
305,0.0004657494984236171
306,0.0005374032674118659
307,0.0005015763829177415
308,0.0007165376898824878
309,0.0003582688449412439
310,0.0004657494984236171
311,0.0006090570364001147
312,0.0005015763829177415
313,0.00025078819145887073
314,0.0006807108053883634
315,0.0004657494984236171
316,0.0004299226139294927
317,0.0003940957294353683
318,0.0006090570364001147
319,0.0007165376898824878
320,0.0004657494984236171
321,0.0005732301519059903
322,0.0006448839208942391
323,0.0006448839208942391
324,0.0003582688449412439
325,0.0006448839208942391
326,0.0005732301519059903
327,0.001003152765835483
328,0.0003940957294353683
329,0.0006448839208942391
330,0.0009314989968472342
331,0.0006090570364001147
332,0.0007165376898824878
333,0.001110633419317856
334,0.0013614216107767267
335,0.001110633419317856
336,0.0007165376898824878
337,0.001648036686729722
338,0.0013255947262826025
339,0.0014330753797649756
340,0.0007881914588707366
341,0.0013972484952708513
342,0.0024004012611063344
343,0.0022570937231298368
344,0.0016122098022355977
345,0.002687016337059329
346,0.0033677271424476926
347,0.003761822871883061
348,0.002221266838635712
349,0.004764975637718544
350,0.004944110060189166
351,0.005911435941530524
352,0.0043708799082831755
353,0.008455144740613357
354,0.011464603038119804
355,0.01501146460303812
356,0.010855546001719691
357,0.0264402407566638
358,0.03998280309544282
359,0.03442963599885354

